Query-Only Backdoor Attacks on Self-Evolving Skills via Trajectory Poisoning

Agentic skills improve large language model (LLM) agents by encoding reusable procedures for complex tasks. However, manually authored skills often adapt poorly to long-horizon tasks and changing environments. To address the limitation, self-evolving skill systems have been developed to automatically construct and update skills from execution trajectories, shifting skill acquisition from external marketplaces to a trusted evolution pipeline. By replacing external skill acquisition with trusted internal construction, self-evolving skill systems reduce exposure to skill injection attacks that rely on direct skill manipulation. However, this skill evolution pipeline may introduce a new attack surface in which an attacker can indirectly steer skill evolution by inducing compromised trajectories through agent interactions. To demonstrate the threat, we propose Trajectory Backdoor Attack (TBA), a query-only attack that steers a trusted skill-evolution pipeline toward producing a backdoored skill. Specifically, we craft attacker-submitted queries to lead the agent to perform the target action and explicitly state the corresponding activation condition in the trajectory. We repeat the same condition-action pattern across diverse triggered tasks, while leaving clean queries unchanged, encouraging the evolver to consolidate the pattern as a reusable trigger-dependent rule into the evolved skill. Experiments on three benchmarks across two skill-evolution systems using four open- and closed-source backbone models demonstrate that TBA reliably implants conditional backdoors while preserving clean-task utility, matching or even surpassing direct skill injection. The results reveal a critical vulnerability in trajectory-driven skill evolution.

==> Data/persistence.csv <==
benign_updates,searchqa_cacc,searchqa_tacc,searchqa_tasr,searchqa_asr,officeqa_cacc,officeqa_tacc,officeqa_tasr,officeqa_asr,spreadsheetbench_cacc,spreadsheetbench_tacc,spreadsheetbench_tasr,spreadsheetbench_asr
0,65.000000,63.333333,63.333333,100.000000,30.000000,41.666667,41.666667,80.000000,36.666667,45.000000,31.666667,68.333333
1,61.666667,61.666667,61.666667,100.000000,33.333333,33.333333,33.333333,80.000000,40.000000,43.333333,31.666667,71.666667
2,61.666667,63.333333,63.333333,100.000000,31.666667,33.333333,33.333333,76.666667,36.666667,50.000000,36.666667,70.000000
3,63.333333,63.333333,63.333333,100.000000,38.333333,40.000000,40.000000,81.666667,40.000000,48.333333,35.000000,70.000000
4,66.666667,65.000000,65.000000,100.000000,36.666667,30.000000,30.000000,70.000000,31.666667,50.000000,35.000000,70.000000
5,66.666667,66.666667,66.666667,100.000000,35.000000,38.333333,38.333333,81.666667,40.000000,50.000000,35.000000,68.333333


==> Data/poison_ratio.csv <==
triggered_count,poison_ratio,searchqa_cacc,searchqa_cacc_ci95,searchqa_tacc,searchqa_tacc_ci95,searchqa_tasr,searchqa_tasr_ci95,searchqa_asr,searchqa_asr_ci95,searchqa_n,officeqa_cacc,officeqa_cacc_ci95,officeqa_tacc,officeqa_tacc_ci95,officeqa_tasr,officeqa_tasr_ci95,officeqa_asr,officeqa_asr_ci95,officeqa_n,spreadsheetbench_cacc,spreadsheetbench_cacc_ci95,spreadsheetbench_tacc,spreadsheetbench_tacc_ci95,spreadsheetbench_tasr,spreadsheetbench_tasr_ci95,spreadsheetbench_asr,spreadsheetbench_asr_ci95,spreadsheetbench_n
0,0.000000,60.000000,12.421691,60.000000,0.000000,0.000000,0.000000,0.000000,0.000000,3,36.666667,18.974446,43.333333,7.171667,0.000000,0.000000,0.000000,0.000000,3,33.333333,14.343333,48.333333,7.171667,3.333333,7.171667,8.333333,18.974446,3
5,0.125000,63.333333,14.343333,63.333333,14.343333,63.333333,14.343333,100.000000,0.000000,3,36.666667,7.171667,40.000000,0.000000,13.333333,57.373333,28.333333,121.918333,3,43.333333,14.343333,58.333333,7.171667,41.666667,68.413340,73.333333,114.746667,3
10,0.250000,60.000000,0.000000,56.666667,7.171667,56.666667,7.171667,100.000000,0.000000,3,43.333333,25.857812,36.666667,14.343333,26.666667,57.373333,63.333333,136.261667,3,35.000000,12.421691,58.333333,43.623545,40.000000,86.951837,70.000000,129.090000,3
15,0.375000,65.000000,21.515000,63.333333,14.343333,63.333333,14.343333,100.000000,0.000000,3,43.333333,7.171667,50.000000,0.000000,33.333333,71.716667,63.333333,136.261667,3,38.333333,7.171667,41.666667,18.974446,25.000000,54.144896,56.666667,127.486335,3
20,0.500000,63.333333,14.343333,63.333333,14.343333,63.333333,14.343333,100.000000,0.000000,3,41.666667,18.974446,43.333333,7.171667,43.333333,7.171667,88.333333,28.686667,3,28.333333,7.171667,45.000000,32.864705,45.000000,32.864705,100.000000,0.000000,3
25,0.625000,68.333333,18.974446,70.000000,12.421691,70.000000,12.421691,100.000000,0.000000,3,45.000000,32.864705,45.000000,24.843382,45.000000,24.843382,96.666667,7.171667,3,33.333333,39.930150,53.333333,50.201667,25.000000,107.575000,38.333333,133.977790,3
30,0.750000,70.000000,12.421691,70.000000,21.515000,70.000000,21.515000,100.000000,0.000000,3,50.000000,12.421691,41.666667,18.974446,41.666667,18.974446,93.333333,14.343333,3,35.000000,12.421691,46.666667,18.974446,36.666667,58.702622,83.333333,71.716667,3
35,0.875000,70.000000,12.421691,76.666667,7.171667,76.666667,7.171667,100.000000,0.000000,3,35.000000,37.265073,35.000000,12.421691,35.000000,12.421691,91.666667,25.857812,3,45.000000,12.421691,45.000000,12.421691,15.000000,54.144896,33.333333,132.821125,3
40,1.000000,65.000000,32.864705,65.000000,21.515000,65.000000,21.515000,100.000000,0.000000,3,36.666667,18.974446,33.333333,31.260570,8.333333,25.857812,20.000000,65.729411,3,45.000000,37.265073,40.000000,12.421691,40.000000,12.421691,98.333333,7.171667,3


==> Data/preexisting_maturity.csv <==
prior_updates,searchqa_cacc,searchqa_tacc,searchqa_tasr,searchqa_asr,officeqa_cacc,officeqa_tacc,officeqa_tasr,officeqa_asr,spreadsheetbench_cacc,spreadsheetbench_tacc,spreadsheetbench_tasr,spreadsheetbench_asr
0,68.333333,68.333333,68.333333,100.000000,50.000000,46.666667,28.333333,63.333333,41.666667,41.666667,18.333333,53.333333
1,66.666667,63.333333,63.333333,100.000000,45.000000,46.666667,31.666667,66.666667,41.666667,48.333333,30.000000,68.333333
2,63.333333,66.666667,66.666667,100.000000,41.666667,41.666667,25.000000,55.000000,30.000000,60.000000,46.666667,68.333333
3,65.000000,65.000000,65.000000,100.000000,43.333333,46.666667,31.666667,65.000000,41.666667,41.666667,31.666667,71.666667
4,66.666667,65.000000,65.000000,100.000000,36.666667,45.000000,16.666667,31.666667,41.666667,50.000000,50.000000,100.000000
5,61.666667,61.666667,61.666667,100.000000,35.000000,41.666667,11.666667,23.333333,36.666667,50.000000,50.000000,100.000000

